Self-attention for Enhanced OAMP Detection in MIMO Systems

Multiple-Input Multiple-Output (MIMO) systems are essential for wireless communications. Sinceclassical algorithms for symbol detection in MIMO setups require large computational resourcesor provide poor results, data-driven algorithms are becoming more popular. Most of the proposedalgorithms, however, introduce approximations leading to degraded performance for realistic MIMOsystems. In this paper, we introduce a neural-enhanced hybrid model, augmenting the analyticbackbone algorithm with state-of-the-art neural network components. In particular, we introduce aself-attention model for the enhancement of the iterative Orthogonal Approximate Message Passing(OAMP)-based decoding algorithm. In our experiments, we show that the proposed model canoutperform existing data-driven approaches for OAMP while having improved generalization to otherSNR values at limited computational overhead.

==> figures/tikz/MIMO_corr_10dB.tikz <==
% This file was created by tikzplotlib v0.9.6.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0.580392156862745,0.403921568627451,0.741176470588235}
\definecolor{sienna1408675}{RGB}{140,86,75}
\begin{axis}[
legend cell align={left},
height=0.7\columnwidth,
width=\columnwidth,
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.97,0.03)}, anchor=south east, draw=white!80!black},
log basis y={10},
tick align=outside,
tick pos=left,
axis line style={white!80!black},
x grid style={white!80!black},
xlabel={correlation},
xmajorgrids,
xmin=-0.045, xmax=0.945,
xtick style={color=black},
xtick={-0.2,0,0.2,0.4,0.6,0.8,1},
xticklabels={−0.2,0.0,0.2,0.4,0.6,0.8,1.0},
y grid style={white!80!black},
ylabel={SER},
ymajorgrids,
ymin=2.46480934800305e-05, ymax=1.03469634264296,
ymode=log,
ytick style={color=black},
ytick={1e-06,1e-05,0.0001,0.001,0.01,0.1,1,10,100},
yticklabels={\(\displaystyle {10^{-6}}\),\(\displaystyle {10^{-5}}\),\(\displaystyle {10^{-4}}\),\(\displaystyle {10^{-3}}\),\(\displaystyle {10^{-2}}\),\(\displaystyle {10^{-1}}\),\(\displaystyle {10^{0}}\),\(\displaystyle {10^{1}}\),\(\displaystyle {10^{2}}\)}
]
\addplot [semithick, color1, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 9.86552913673222e-05
0.1 0.00452315760776401
0.2 0.0326846241950989
0.3 0.109407968819141
0.4 0.241152986884117
0.5 0.353382736444473
0.6 0.427505850791931
0.7 0.482489556074142
0.8 0.527257323265076
0.9 0.569478511810303
};
\addlegendentry{OAMP-SA (i)}
\addplot [semithick, color0, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
0 0.000044842
0.1 0.0045192
0.2 0.05952
0.3 0.2345
0.4 0.4571
0.5 0.6223
0.6 0.7241
0.7 0.7866
0.8 0.8278
0.9 0.8529
};
\addlegendentry{OAMP-SA (ii)}
\addplot [semithick, color3, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 6.74352631904185e-05
0.1 0.00769561203196645
0.2 0.061235211789608
0.3 0.19577856361866
0.4 0.318714022636414
0.5 0.408985614776611
0.6 0.434252381324768
0.7 0.484087020158768
0.8 0.528437495231628
0.9 0.571697413921356
};
\addlegendentry{OAMPNet 2 (i)}
\addplot [semithick, color2, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
0 5.2316e-05
0.1 0.0076975
0.2 0.0599
0.3 0.1668
0.4 0.2947
0.5 0.4020
0.6 0.4772
0.7 0.5315
0.8 0.5733
0.9 0.6092
};
\addlegendentry{OAMPNet2 (ii)}
\addplot [semithick, color4, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 0.00121208641212434
0.1 0.0305594131350517
0.2 0.110435731709003
0.3 0.208213359117508
0.4 0.297973692417145
0.5 0.372906506061554
0.6 0.433531075716019
0.7 0.484254091978073
0.8 0.52790093421936
0.9 0.569275975227356
};
\addlegendentry{LMMSE}
\addplot [semithick,sienna1408675, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 0.00100978056434542
0.1 0.0243805944919586
0.2 0.092698760330677
0.3 0.189833506941795
0.4 0.290242880582809
0.5 0.378870040178299
0.6 0.457442611455917
0.7 0.539874970912933
0.8 0.620859980583191
0.9 0.666365742683411
};
\addlegendentry{OAMP}
\end{axis}

\end{tikzpicture}


==> figures/tikz/MIMO_corr_5dB.tikz <==
% This file was created by tikzplotlib v0.9.6.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0.580392156862745,0.403921568627451,0.741176470588235}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.97,0.03)}, anchor=south east, draw=white!80!black},
log basis y={10},
tick align=outside,
tick pos=left,
axis line style={white!80!black},
x grid style={white!80!black},
xlabel={correlation},
xmajorgrids,
xmin=-0.045, xmax=0.945,
xtick style={color=black},
xtick={-0.2,0,0.2,0.4,0.6,0.8,1},
xticklabels={−0.2,0.0,0.2,0.4,0.6,0.8,1.0},
y grid style={white!80!black},
ylabel={SER},
ymajorgrids,
ymin=0.015935322992532, ymax=0.868337295351856,
ymode=log,
ytick style={color=black},
ytick={0.001,0.01,0.1,1,10},
yticklabels={\(\displaystyle {10^{-3}}\),\(\displaystyle {10^{-2}}\),\(\displaystyle {10^{-1}}\),\(\displaystyle {10^{0}}\),\(\displaystyle {10^{1}}\)}
]
\addplot [semithick, color0, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
0 0.0193476695567369
0.1 0.0808170139789581
0.2 0.190865367650986
0.3 0.3034847676754
0.4 0.398514151573181
0.5 0.474927693605423
0.6 0.539542198181152
0.7 0.597207725048065
0.8 0.657638013362885
0.9 0.724043190479279
};
\addlegendentry{Transformer model}
\addplot [semithick, color1, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 0.0191110633313656
0.1 0.0808170139789581
0.2 0.188221335411072
0.3 0.294752180576324
0.4 0.37613120675087
0.5 0.435717612504959
0.6 0.481655895709991
0.7 0.518977761268616
0.8 0.552092432975769
0.9 0.578225433826447
};
\addlegendentry{Transformer model train}
\addplot [semithick, color2, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
0 0.0262925084680319
0.1 0.106900252401829
0.2 0.221523463726044
0.3 0.318080604076385
0.4 0.392072200775146
0.5 0.467944175004959
0.6 0.593764007091522
0.7 0.684098243713379
0.8 0.631570398807526
0.9 0.64703357219696
};
\addlegendentry{OAMPNet 2}
\addplot [semithick, color3, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 0.0234309174120426
0.1 0.106900252401829
0.2 0.217846632003784
0.3 0.313680946826935
0.4 0.384852588176727
0.5 0.442336410284042
0.6 0.484006762504578
0.7 0.520440638065338
0.8 0.55296790599823
0.9 0.581564486026764
};
\addlegendentry{OAMPNet 2 train}
\addplot [semithick, color4, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
0 0.0486331880092621
0.1 0.1514752805233
0.2 0.251059651374817
0.3 0.331316471099854
0.4 0.394478768110275
0.5 0.445649892091751
0.6 0.487553983926773
0.7 0.523377537727356
0.8 0.554632544517517
0.9 0.582294940948486
};
\addlegendentry{LMMSE}
\end{axis}

\end{tikzpicture}


==> figures/tikz/MIMO_snr_5dB.tikz <==
% This file was created by tikzplotlib v0.9.6.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0.580392156862745,0.403921568627451,0.741176470588235}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, at={(0.03,0.03)}, anchor=south west, draw=white!80!black},
log basis y={10},
tick align=outside,
axis line style={white!80!black},
tick pos=left,
x grid style={white!80!black},
xlabel={SNR},
xmajorgrids,
xmin=4.55, xmax=14.45,
xtick style={color=black},
y grid style={white!80!black},
ylabel={SER},
ymajorgrids,
ymin=0.000107600407118447, ymax=0.21392998618403,
ymode=log,
ytick style={color=black},
ytick={1e-05,0.0001,0.001,0.01,0.1,1,10},
yticklabels={\(\displaystyle {10^{-5}}\),\(\displaystyle {10^{-4}}\),\(\displaystyle {10^{-3}}\),\(\displaystyle {10^{-2}}\),\(\displaystyle {10^{-1}}\),\(\displaystyle {10^{0}}\),\(\displaystyle {10^{1}}\)}
]
\addplot [semithick, color0, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
10 0.00425970833748579
5 0.0808170139789581
6 0.0491195395588875
8 0.0152320973575115
11 0.00237230421043932
13 0.000973537389654666
7 0.0287926383316517
14 0.000561298045795411
9 0.00788860116153955
12 0.00139141175895929
};
\addlegendentry{Transformer model}
\addplot [semithick, color1, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
10 0.00328433210961521
5 0.0808170139789581
6 0.0481411404907703
8 0.0138709954917431
11 0.00169652816839516
13 0.000353814073605463
7 0.0273304637521505
14 0.000151965083205141
9 0.00681173661723733
12 0.000828334246762097
};
\addlegendentry{Transformer model train}
\addplot [semithick, color2, mark=*, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
10 0.0115730129182339
5 0.106900252401829
6 0.0750338584184647
8 0.0327950976788998
11 0.00633087009191513
13 0.00164872023742646
7 0.0517453551292419
14 0.000613554613664746
9 0.020021190866828
12 0.00330319418571889
};
\addlegendentry{OAMPNet 2}
\addplot [semithick, color3, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
10 0.00735114794224501
5 0.106900252401829
6 0.0746784955263138
8 0.0256513133645058
11 0.00343463616445661
13 0.000744937337003648
7 0.0473741367459297
14 0.000227947617531754
9 0.014517767354846
12 0.00196386105380952
};
\addlegendentry{OAMPNet 2 train}
\addplot [semithick, color4, mark=asterisk, mark size=3, mark options={solid}, only marks]
table {%
10 0.0341928079724312
5 0.1514752805233
6 0.12142114341259
8 0.0708573237061501
11 0.0220791846513748
13 0.00775126973167062
7 0.0951445549726486
14 0.00384626910090446
9 0.0506063066422939
12 0.0133469793945551
};
\addlegendentry{LMMSE}
\end{axis}

\end{tikzpicture}

